Statistical analysis of the onset temperature of solar flares in 2010-2011

Understanding the physical processes that trigger solar flares is paramount to help with forecasting space weather and mitigating the effects on our technological infrastructure. A previously unknown phenomenon was recently identified in solar flares: the plasma temperature, derived from soft X-ray (SXR) data, at the onset of four flares, was revealed to be in the range 10-15 MK, without evidence of gradual heating. To investigate how common the hot-onset phenomenon may be, we extend this investigation to solar flares of B1.2- X6.9 classes recorded by the X-ray Sensor (XRS) on-board the GOES-14 and GOES-15 satellites between 2010 and 2011. For this statistical study, we employed the same methodology as in recent work, where the pre-flare SXR flux of each flare is obtained manually, and the temperature and emission measure values are obtained by the flux ratio of the two GOES/XRS channels using the standard software. From 3224 events listed in the GOES flare catalog for 2010-2011, we have selected and analyzed 745 events for which the flare heliographic location was provided in the list, to investigate center-to-limb effects of the hot-onset phenomenon. Our results show that 559 out of 745 flares (75%) exhibit an onset temperature above 8.6 MK (the first quartile), with respective log10 of the emission measure values between 46.0 - 47.25 cm-3, indicating that small amounts of plasma are quickly heated to high temperatures. These results suggest that the hot-onset phenomenon is very common in solar flares.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
